Optimizing network robustness via Krylov subspaces

We consider the problem of attaining either the maximal increase or reduction of the robustness of a complex network by means of a bounded modification of a subset of the edge weights. We propose two novel strategies combining Krylov subspace approximations with a greedy scheme and an interior point method employing either the Hessian or its approximation computed via the limited-memory Broyden-Fletcher-Goldfarb-Shanno algorithm (L-BFGS). The paper discusses the computational and modeling aspects of our methodology and illustrates the various optimization problems on networks that can be addressed within the proposed framework. Finally, in the numerical experiments we compare the performances of our algorithms with state-of-the-art techniques on synthetic and real-world networks.

==> break_anaheim.dat <==
10	0.0278183645822835	0.0293536074268754	0.0293569425811578	0.0251423428128142	0.0189458268929543
20	0.0492649351544632	0.0554188387861326	0.055501885187752	0.0455731560009529	0.0346946216543078
30	0.0659212659235609	0.0807932698754763	0.081462608442753	0.0629611012942881	0.0487351805011133
40	0.0811893194350298	0.103017100320601	0.107231180829468	0.0794762552666443	0.0621913718585304
50	0.0947611645335382	0.122998711709442	0.132843058614524	0.0957183659342931	0.0775862253885861
60	0.108287640045294	0.141522637081888	0.158225479854474	0.11122879599203	0.0918460258092136
70	0.124164958190869	0.160289141200487	0.180700243085094	0.127891717675902	0.105009470674219
80	0.137667543349657	0.176920905823707	0.199683794951368	0.14161389356171	0.116932059944499
90	0.150196468408255	0.19253391979122	0.217698244008734	0.157007860755252	0.13083535023627
100	0.16166622389532	0.209077059719603	0.234338398908556	0.171071718228284	0.140619302987153


==> break_anaheim_time.dat <==
10	0.62495	2.07444	4.168345	0.231892	0.07251
20	0.815906	3.3763	7.944192	0.239011	0.078245
30	1.047969	4.944758	11.680318	0.309883	0.092898
40	1.433196	6.640774	15.592035	0.318123	0.085418
50	1.692833	8.29118	19.316045	0.389802	0.092799
60	1.990924	10.071419	22.97082	0.372526	0.098565
70	2.290364	11.821663	26.487407	0.631166	0.131544
80	2.537391	13.454929	29.785172	0.459291	0.143826
90	2.829727	15.180663	32.731037	0.492948	0.136822
100	3.080473	16.791197	36.149771	0.543362	0.146437


==> break_birmingham.dat <==
10	0.0009595834748	0.0010830374047606	0.001173978834362	0.0012111609632233	0.0006534092840457
20	0.001547240265532	0.0018464336856213	0.0020999643989742	0.002251876016013	0.0010299117334155
30	0.0019911302196098	0.0025172405808634	0.0029398340021915	0.0031244251458231	0.0014045267303965
40	0.0024222180376566	0.0030946255548109	0.0037543283738392	0.0039406913986339	0.0018676250778936
50	0.0028006389618708	0.0036135925036996	0.0045171258435023	0.0047483914777911	0.0023188697886895
60	0.0031935933671965	0.0041136553180606	0.0052380928997184	0.0055028066667546	0.002657920294054
70	0.0035970370808681	0.0045965430190449	0.0059469833114626	0.0061152627632574	0.0030577131896182
80	0.0039840672785297	0.0050362739345181	0.0066615124927222	0.0067395700567268	0.0033821459918131
90	0.004316048065957	0.0055341126157974	0.0073624184040645	0.0073355728461236	0.0037434355231518
100	0.0046776977988303	0.0059396410878488	0.0080339992407779	0.0078729661570969	0.0040698683387248


==> break_birmingham_time.dat <==
10	3.537756	15.132462	58.613124	2.808525	0.069104
20	6.423829	29.642079	116.246595	3.947077	0.102497
30	9.49835	44.945351	175.428379	4.681179	0.126644
40	13.63233	59.622177	235.655937	5.374896	0.163637
50	14.83865	73.850326	294.839833	7.155197	0.189076
60	17.284377	89.228396	354.690394	7.846921	0.22481
70	19.676936	103.766857	412.636506	8.778262	0.32122
80	21.627118	118.151655	471.87538	9.702838	0.301119
90	24.427944	131.891668	530.912081	10.459336	0.372921
100	25.804692	145.144779	592.000921	11.761986	0.42365


==> break_chicago.dat <==
10	0.0014496621686438	0.0014952760734304	0.0015136799202658	0.0013620021180398	0.0009620617912265
20	0.0022354055580988	0.0026129514535383	0.0027412322997712	0.0024417885744763	0.0016411604756342
30	0.0028711902036418	0.003613676163606	0.0038754497383793	0.0033000162810615	0.0021936019084059
40	0.0035090104600848	0.0045066020306203	0.0049801486769497	0.0042069762144682	0.0027735063861789
50	0.0041363065682865	0.0052843687516226	0.0060266918762158	0.0049973108793301	0.0031664854321787
60	0.0045793649179455	0.0060024755308436	0.0070094422574634	0.0056194342496248	0.0036458155432726
70	0.0050370632974679	0.0067472855990582	0.0079418806959527	0.0064869303221477	0.0040125260892741
80	0.0054525802399583	0.0073624177104981	0.0088145737487354	0.0070851605595377	0.0044880507807678
90	0.0058702439675502	0.0079564903429361	0.0096786219145903	0.0076890739337482	0.0049922920026719
100	0.0062808911761051	0.0085482722613429	0.0105122314791519	0.0083458386441919	0.0055274794349023


==> break_chicago_time.dat <==
10	3.733538	15.544368	58.887202	2.834902	0.091028
20	6.660546	30.515245	120.319931	3.477401	0.12417
30	9.118939	44.506659	178.47587	4.340271	0.149806
40	12.401056	60.058202	234.401332	4.995069	0.18091
50	15.011019	72.874748	296.47667	6.441463	0.208447
60	17.098556	85.588846	343.893921	6.923801	0.235919
70	20.933131	100.308155	403.215263	7.851151	0.283355
80	21.846516	109.790331	452.57083	8.076514	0.306027
90	24.468921	126.075289	513.434636	8.978431	0.372571
100	25.508906	137.015745	563.755876	10.452646	0.449292


==> break_hawaii.dat <==
10	0.000804095967211	0.0008738880850168	0.0009230204188337	0.0007574786139374	0.0006628295353946
20	0.0012547637728005	0.0014561896724759	0.0016046520199809	0.0013546021888885	0.0009921251844666
30	0.0016243265081378	0.0019182384126934	0.0022259643740395	0.0018441175430528	0.0013227733431698
40	0.0019881587025532	0.0023182805458085	0.002819201926516	0.0022918915095366	0.0016273698235092
50	0.0023652166299225	0.0027187959911234	0.0033674787159545	0.0028564275636448	0.0019670147834871
60	0.0026670840710379	0.0030736785168663	0.0038614075926498	0.00334106775115	0.002250445826381
70	0.0029489798939766	0.0034198694278344	0.0043529905424365	0.0037674033101633	0.0025169812070628
80	0.0032449928449501	0.0037602683513153	0.0048357874537334	0.0041815511056513	0.0027823042539404
90	0.003499078160985	0.0040887583125911	0.0052762285651757	0.0045683779170525	0.0030970467519232
100	0.0037545895016602	0.0044155538231903	0.005713193251712	0.0050589455561143	0.0033704010401082


==> break_hawaii_time.dat <==
10	5.58644	22.793653	86.488595	3.719044	0.169138
20	10.1238	44.498506	171.755267	5.064948	0.197605
30	14.092662	66.468176	257.287825	5.812951	0.230145
40	18.543586	88.601962	345.965863	7.019352	0.281435
50	21.850799	110.221168	428.051482	8.730707	0.350579
60	26.334705	130.417925	518.481125	9.950694	0.429807
70	29.816472	150.987463	598.138996	11.528729	0.432939
80	33.222702	173.129148	689.655037	12.352978	0.498818
90	36.22118	190.157039	766.504214	14.074873	0.531989
100	39.377113	209.340604	864.316629	16.220659	0.642134


==> break_rhodeisland.dat <==
10	0.000297205300795	0.0003566086561089	0.0003909933026614	0.000387303804761	0.0002087691454951
20	0.000501977461202	0.0006201347883793	0.0006891345425882	0.0006374874805376	0.0003476905465987
30	0.0006647311647705	0.0008500519323753	0.0009459793235532	0.0008512438068383	0.0004920725495298
40	0.0008284987853455	0.0010616198905301	0.0011918713317019	0.0010581741140075	0.0006249916375816
50	0.0009652712416972	0.0012452398502153	0.0014313829446769	0.0012401842227328	0.0007505895457468
60	0.0010899046326363	0.0014257400962717	0.0016562977911592	0.0014276770674981	0.0008882418970561
70	0.0012140000577462	0.0015794433648824	0.0018716417181887	0.0015961958318716	0.0010025302668952
80	0.0013548272922458	0.0017247852382811	0.0020832424827225	0.0017635812317525	0.0011278309914633
90	0.0014837286497613	0.0018743915598497	0.002287469836258	0.0019423602609823	0.0012637494070609
100	0.0015928919384712	0.0020128429388963	0.0024978710906412	0.0021113757996632	0.0014020649903002


==> break_rhodeisland_time.dat <==
10	17.35077	60.937834	220.063384	10.735666	0.336876
20	27.725712	114.30361	431.335559	14.577685	0.465855
30	38.420441	166.993867	645.195004	18.528622	0.60829
40	48.42562	217.670554	851.472022	25.398238	0.768053
50	58.61791	270.80178	1060.69565	28.26432	0.735096
60	67.516072	321.731217	1262.64462	30.735724	1.169941
70	76.818689	373.044166	1471.07923	34.379128	1.237222
80	85.851211	424.750484	1683.59899	36.069108	1.33148
90	95.025405	477.396335	1883.255021	38.975145	1.68545
100	102.652474	528.16331	2091.465563	43.716679	1.783627


==> break_rome.dat <==
10	0.0040053546652026	0.0043673970730599	0.0049125981863189	0.0043972622659683	0.0027456902196328
20	0.0065794249715738	0.0077454782354463	0.0090928252193	0.0073644272349602	0.0044006226533857
30	0.0087123353125257	0.0107679475924201	0.0127016212750392	0.0103260515851074	0.0065491413779327
40	0.0107290716321771	0.0133420998508608	0.0160553842526709	0.0129353331101789	0.0082438582499515
50	0.012471512389146	0.015770005985412	0.0192972635637638	0.0155400680370552	0.0098695040889879
60	0.0142689745899285	0.0180981421486156	0.0223620957916303	0.0180029447457517	0.011699552829819
70	0.0159595299398858	0.0201105195075426	0.0252739058117467	0.020338186032385	0.0133405176599527
80	0.0178683817505474	0.0220767664518951	0.0280444016376376	0.0224457181072205	0.015134606073036
90	0.0199352488551434	0.0239119910361859	0.0308970993612716	0.0247355524979071	0.016804896394944
100	0.0215902962035254	0.0256557071730684	0.0334236566349975	0.0270123232442032	0.0184439294196163


==> break_rome_time.dat <==
10	0.82228	3.76696	14.393539	0.762034	0.029734
20	1.521406	7.286154	28.273913	0.843334	0.030578
30	2.154223	10.360136	41.901393	0.836051	0.042526
40	2.869735	13.967341	54.551913	1.157323	0.051423
50	3.445784	17.701464	68.193931	1.296336	0.068894
60	4.01966	20.510906	81.733206	1.431904	0.078764
70	4.683609	23.811266	95.260757	1.859405	0.115994
80	5.319951	27.629139	108.384353	2.080602	0.118832
90	6.128104	31.107531	122.06168	2.139584	0.174183
100	6.399448	33.727812	134.993049	2.270446	0.187323


==> make_anaheim.dat <==
10	0.199420301046077	0.199420301046077	0.186101482226724	0.0988072796851888	0.142160646820495
20	1.18414874442786	1.19148806068742	1.06071456612538	0.420630321573323	0.818331190987241
30	4.12839401147206	4.38676662249861	3.85445089879723	1.80749473927767	2.65015001793015
40	14.1179263224552	14.0233168555512	14.0281669986328	4.36773817681855	7.02592645011001
50	42.3115211715664	42.307154886185	39.1514753911758	12.7770863229449	15.9185908002576
60	100.331328971006	110.387185966058	104.216233877826	32.0189631724539	37.2078320297386
70	236.776354203565	237.199080805559	244.499738636036	67.9921445611179	90.9484081248571
80	521.766933820816	524.282088520701	493.450346475983	149.104927538154	185.021964582983
90	1082.07875053535	1129.94122574881	1025.58038840247	298.165027349464	346.999000188167
100	2529.38878024794	2495.89708744769	2411.66393707359	519.041591946786	618.279317882381


==> make_anaheim_time.dat <==
10	0.707722	2.436345	5.041474	0.427256	0.082045
20	0.976066	4.18537	9.932916	0.596317	0.083221
30	1.391637	6.166619	14.694375	0.6891	0.076875
40	1.714946	8.328275	19.452643	0.99541	0.08178
50	2.172095	10.579577	24.317713	1.409818	0.084779
60	2.606882	12.750105	28.770241	1.659169	0.081178
70	3.224326	14.846487	33.059183	2.440779	0.087728
80	3.557456	17.34477	37.81185	3.057567	0.086343
90	3.978277	19.540329	41.458579	3.678732	0.086092
100	4.431306	21.92199	46.091849	4.458828	0.085846


==> make_birmingham.dat <==
10	0.0073183801392193	0.0073183801392193	0.0073183801392193	0.006356168784351	0.0059153414900405
20	0.0397429549265813	0.0397429549265813	0.0397429549265813	0.0255472868357255	0.0254785646888115
30	0.126650564387615	0.158782214582941	0.158782214582941	0.0687425162587621	0.0708783966349259
40	0.517386237464685	0.512137451011652	0.512137451011652	0.169782760750685	0.177259334242203
50	1.40943019374103	1.35800318428154	1.35800318428154	0.352925577982426	0.372559530315347
60	3.65695371010218	3.56663873042037	3.56663873042037	0.738734729409598	0.813566117820023
70	7.7447526674152	8.37788384299617	8.37788384299617	1.50976052167204	1.63090922812809
80	16.7491113596985	17.7660325375353	17.7660325375353	3.05287816123929	3.2229104828257
90	33.5625354370161	34.6067276426214	34.6067276426214	6.36919017508391	6.7083712175771
100	76.4665024616429	76.4018064115602	76.4018064115602	11.4935332499234	11.450651471736


==> make_birmingham_time.dat <==
10	3.367559	16.315995	65.98264	5.424174	0.087383
20	6.793341	33.728192	134.363079	7.643173	0.092519
30	10.141583	50.658125	210.336286	10.32783	0.112194
40	13.132979	75.560294	273.200127	13.003607	0.122957
50	17.197571	86.557667	346.008825	16.06843	0.140336
60	20.825644	103.596047	453.402384	21.963733	0.173694
70	38.855274	166.333176	644.396064	21.706995	0.20525
80	28.017624	138.419834	560.886335	24.245367	0.165578
90	31.773187	159.535118	637.971994	27.081802	0.171486
100	35.80319	175.551348	708.069275	30.821255	0.183247


==> make_chicago.dat <==
10	0.0082632707165896	0.009126883933769	0.009126883933769	0.0056328637772834	0.0063825100298603
20	0.045007775892349	0.0458892466205258	0.049369520269943	0.0232934282866638	0.02823322805084
30	0.177369807340618	0.209021867156012	0.202986279200404	0.0747819641743159	0.0908197451213899
40	0.621307252316399	0.587609425893536	0.590769950087427	0.220196274443673	0.268150721376151
50	1.65218671962339	1.64571807084584	1.63865327745715	0.558953263697538	0.61459049447045
60	3.80213757050604	4.27329689241676	4.06251408000277	1.41052106547154	1.54883705404095
70	9.80897328968021	10.746499165911	10.4304209077867	3.24957937928183	3.56349066998592
80	22.4395929119778	24.4469973593518	23.9493809640133	7.10571416595194	7.69872403019388
90	44.7579273590513	47.7367879672388	46.9254014489343	13.2323264279186	13.6160918152889
100	91.6761284122324	94.6131231649699	93.5808573245366	26.747556550222	29.0983021719267


==> make_chicago_time.dat <==
10	3.181396	16.03927	64.086723	4.986806	0.063918
20	6.449944	31.816874	128.993973	6.82458	0.088461
30	9.946201	48.900145	195.405651	9.165663	0.090862
40	13.132036	66.611209	264.70395	11.278636	0.102419
50	16.75438	82.32848	329.163579	14.177483	0.111879
60	20.421175	100.270269	399.743246	16.520531	0.10998
70	23.38251	117.265961	472.549116	18.95753	0.116231
80	27.397449	135.674454	540.558195	21.52143	0.125708
90	30.692413	154.140885	613.480145	24.348123	0.13966
100	34.166659	171.574817	685.436029	28.082767	0.138353


==> make_hawaii.dat <==
10	0.005662934619881	0.0059549593933308	0.0059549593933308	0.0026978342139222	0.0036642517765474
20	0.030067180928185	0.032904782010879	0.032904782010879	0.0082184478970776	0.0160818446656464
30	0.102531957366683	0.146018177368336	0.146018177368336	0.0183329095440688	0.0471902838034899
40	0.336353676859297	0.42372090011316	0.424245582149768	0.038802751792333	0.109347435353848
50	1.01520196488789	1.12654717394107	1.12710866346098	0.0745945104879619	0.27085734832133
60	2.3702029230152	3.0031186874116	3.00322521526968	0.122525540366596	0.617599126415589
70	5.69293430520319	7.67232538110749	7.67221218068201	0.192543543451003	1.42564125571892
80	12.6009613713325	14.6939458062355	14.6921596538845	0.341107084618485	2.68830708181866
90	27.2150804015534	30.3126531824532	30.3007722081141	0.562370814954445	5.3395659670712
100	60.2561528704178	62.2320296509022	62.2247559177542	1.053926807235	9.55149708471762


==> make_hawaii_time.dat <==
10	4.773898	24.063586	96.000335	6.790661	0.170609
20	9.735994	48.94386	194.493423	10.488597	0.219422
30	14.665411	73.264703	293.527362	13.826288	0.220511
40	20.129027	97.401855	392.93414	17.451294	0.240777
50	25.338211	124.047189	495.300918	22.17459	0.245326
60	31.001284	149.591101	604.058055	25.821824	0.283757
70	36.241333	172.968768	693.921768	29.593374	0.282979
80	41.547407	199.983085	807.216952	33.550724	0.297988
90	46.928454	227.53242	922.713243	37.895873	0.2892
100	52.764489	253.547661	1022.175487	42.279326	0.317235


==> make_rhodeisland.dat <==
10	0.0024327590182006	0.0024327590182006	0.0024327590182006	0.001958443449485	0.0020437020246766
20	0.0133621377620432	0.0133621377620432	0.0133621377620432	0.0079203576535558	0.0081577232943833
30	0.0596876078004337	0.0596876078004337	0.0596876078004337	0.0250369156143048	0.0250369156143048
40	0.172083091491106	0.171250790673256	0.173876444682514	0.0695231421093502	0.0695231421093502
50	0.458609396371102	0.47070246799483	0.459584849800711	0.150872030885741	0.150872030885741
60	1.21936664896733	1.20998350293159	1.22717719580768	0.328152657342097	0.328152657342097
70	3.1196585388302	2.84760190874812	3.13005806969641	0.745250897821262	0.745250897821262
80	6.53768057504695	6.0346854343331	6.46102805969974	1.53730790392824	1.53730790392824
90	12.3535686920582	12.3680212490726	12.1284515441879	3.09251927537581	3.09251927537581
100	26.3397314695078	25.340955042681	25.8437117709851	5.24700680283999	5.24700680283999


==> make_rhodeisland_time.dat <==
10	11.863904	58.838908	234.531811	20.690634	0.353765
20	23.811269	118.597329	473.155594	28.85967	0.408217
30	35.966109	179.888689	720.205293	37.218487	0.464448
40	47.927731	240.611423	965.23566	45.753862	0.475591
50	60.128208	307.068728	1215.188127	57.725166	0.561396
60	72.680835	367.020091	1464.998628	66.692479	0.584611
70	83.371698	420.852202	1676.769544	73.51741	0.583562
80	95.659022	481.823568	1918.474677	82.467629	0.62568
90	103.987038	547.596806	2233.211439	100.203298	0.73945
100	124.015902	623.944464	2494.652336	107.010217	0.819769


==> make_rome.dat <==
10	0.0263000165760133	0.0280233632733056	0.0280233632733056	0.023052646003869	0.023052646003869
20	0.153502642374961	0.154136441219902	0.154136441219902	0.108401190289127	0.106755174345057
30	0.63746076792217	0.695103108810726	0.695103108810726	0.354388502356057	0.346139538182154
40	2.29124792866031	2.23698928108941	2.2683025112642	0.976652079481712	0.976652079481712
50	6.14812111066292	6.32751238550039	6.05700536255896	2.33431198687656	2.16758165683122
60	16.4851164326752	16.481352292818	16.4097534084157	4.33362678012787	4.21179644399098
70	37.8490824054908	41.9545510602617	41.9918056297149	8.3977773550025	8.00463014425426
80	73.7415549216099	80.5214951386492	87.1680239379881	16.0032039733476	16.0032039733476
90	155.478644878738	166.081628266654	164.136054184512	29.088783965906	29.088783965906
100	331.255604132535	340.578322685113	350.89466688529	48.274568713314	48.274568713314


==> make_rome_time.dat <==
10	0.779296	3.74288	14.757444	1.075262	0.041761
20	1.506569	7.379374	29.399947	1.577975	0.047645
30	2.259329	11.099426	44.109433	1.894067	0.049923
40	2.99743	14.97305	60.104192	2.562037	0.051601
50	3.883173	19.097414	76.507638	3.591118	0.061843
60	4.473715	22.102842	89.644317	4.011319	0.062213
70	5.298791	26.079266	105.588461	4.962478	0.064451
80	6.292639	31.064109	122.682608	5.696114	0.067538
90	7.030312	34.931957	140.940292	6.973348	0.070666
100	7.768162	38.818201	154.907219	8.525503	0.076024


==> tune.dat <==
%% LaTeX2e file `tune.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2023/07/27.
%%
 0 1 2 3 4 5 6 7 8 9 10   
 \textsc{tuning} 0.83 1.45 0.37 0.20 0.14 0.44 0.66 0.76 1.21 0.71
 \textsc{rewiring} 2.89 6.42 0.80 0.53 0.34 1.62 1.63 1.76 3.46 2.49
 \textsc{addition} 0.55 0.71 0.20 0.08 0.06 0.16 0.23 0.31 0.60 0.33


==> tune_time.dat <==
%% LaTeX2e file `tune_time.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2023/07/27.
%%
 0 1 2 3 4 5 6 7 8 9 10   
 \textsc{tuning} 0.26 0.13 2.93 1.96 2.29 0.86 0.27 0.21 0.40 0.29
 \textsc{rewiring} 0.23 0.12 5.80 0.92 1.81 0.44 0.28 0.16 0.13 0.11
 \textsc{addition} 0.14 0.11 0.52 0.41 0.62 0.19 0.20 0.14 0.15 0.11

